Global radiation signature from early structure formation

We use cosmological hydrodynamic zoom-in simulations to study early structure formation in two dark matter (DM) cosmologies, the standard CDM model, and a thermal warm DM (WDM) model with a particle mass of $m_{\chi}c^{2}=3\ \mathrm{keV}$. We focus on DM haloes with virial masses $M\sim 10^{10}\ M_{\odot}$. We find that the first star formation activity is delayed by $\sim 200\ \mathrm{Myr}$ in the WDM model, with similar delays for metal enrichment and the formation of the second generation of stars. However, the differences between the two models in globally-averaged properties, such as star formation rate density and mean metallicity, decrease towards lower redshifts ($z\lesssim 10$). Metal enrichment in the WDM cosmology is restricted to dense environments, while low-density gas can also be significantly enriched in the CDM case. The free-free contribution from early structure formation at redshifts $z>6$ to the cosmic radio background (CRB) is $3_{-1.5}^{+13}\%$ ($8_{-3.5}^{+33}\%$) of the total signal inferred from radio experiments such as ARCADE 2, in the WDM (CDM) model. The direct detection of the $\mathrm{H_{2}}$ emission from early structure formation ($z\gtrsim 7.2$), originating from the low-mass haloes explored here, will be challenging even with the next generation of far-infrared space telescopes, unless the signal is magnified by at least a factor of 10 via gravitational lensing or shocks. However, more massive haloes with $M\gtrsim 10^{12}\ M_{\odot}$ may be observable for $z\gtrsim 10$, even without magnification, provided that our extrapolation from the scale of our simulated haloes is valid.

==> Radiation from early structure formation/halo1_jj/T310.txt <==
93.74690243480039 
36.50175179103491 


==> halo1_jj/T310.txt <==
93.74690243480039 
36.50175179103491 

